Quadratic Fields Admitting Elliptic Curves with Rational $j$-Invariant and Good Reduction Everywhere

Clemm and Trebat-Leder (2014) proved that the number of quadratic number fields with absolute discriminant bounded by $x$ over which there exist elliptic curves with good reduction everywhere and rational $j$-invariant is $\gg x\log^{-1/2}(x)$. In this paper, we assume the $abc$-conjecture to show the sharp asymptotic $\sim cx\log^{-1/2}(x)$ for this number, obtaining formulae for $c$ in both the real and imaginary cases. Our method has three ingredients: (1) We make progress towards a conjecture of Granville: Given a fixed elliptic curve $E/\mathbb{Q}$ with short Weierstrass equation $y^2 = f(x)$ for reducible $f \in \mathbb{Z}[x]$, we show that the number of integers $d$, $|d| \leq D$, for which the quadratic twist $dy^2 = f(x)$ has an integral non-$2$-torsion point is at most $D^{2/3+o(1)}$, assuming the $abc$-conjecture. (2) We apply the Selberg--Delange method to obtain a Tauberian theorem which allows us to count integers satisfying certain congruences while also being divisible only by certain primes. (3) We show that for a polynomially sparse subset of the natural numbers, the number of pairs of elements with least common multiple at most $x$ is $O(x^{1-\epsilon})$ for some $\epsilon > 0$. We also exhibit a matching lower bound. If instead of the $abc$-conjecture we assume a particular tail bound, we can prove all the aforementioned results and that the coefficient $c$ above is greater in the real quadratic case than in the imaginary quadratic case, in agreement with an experimentally observed bias.

==> good-d-count.csv <==
x,y
2,1
7,2
7,3
11,4
19,5
26,6
37,7
43,8
65,9
67,10
79,11
91,12
157,13
163,14
182,15
254,16
329,17
370,18
397,19
453,20
469,21
485,22
533,23
813,24
877,25
1069,26
1101,27
1258,28
1339,29
1358,30
1385,31
1406,32
1495,33
1501,34
1603,35
1727,36
1729,37
1739,38
1853,39
1879,40
1957,41
1963,42
2071,43
2170,44
2555,45
2778,46
2869,47
3059,48
3155,49
3653,50
4069,51
4123,52
4154,53
4355,54
4597,55
4763,56
4886,57
5063,58
5131,59
5514,60
5917,61
5954,62
6162,63
6466,64
6641,65
6886,66
7259,67
7441,68
7609,69
7973,70
8027,71
8587,72
9269,73
9709,74

